The Planar Modular Partition Monoid

The primary contribution of this thesis is to introduce and examine the planar modular partition monoid for parameters $m, k \in \mathbb{Z}_{>0}$, which has simultaneously and independently generated interest from other researchers as outlined within. Our collective understanding of related monoids, in particular the Jones, Brauer and partition monoids, along with the algebras they generate, has heavily influenced the direction of research by a significant number of mathematicians and physicists. Examples include Schur-Weyl type dualities in representation theory along with Potts, ice-type and Andrew-Baxter-Forrester models from statistical mechanics, giving strong motivation for the planar modular partition monoid to be examined. The original results contained within this thesis relating to the planar modular partition monoid are: the establishment of generators; recurrence relations for the cardinality of the monoid; recurrence relations for the cardinality of Green's $\mathcal{R}$, $\mathcal{L}$ and $\mathcal{D}$ relations; and a conjecture on relations that appear to present the planar modular partition monoid when $m=2$. For diagram semigroups that are closed under vertical reflections, characterisations of Green's $\mathcal{R}$, $\mathcal{L}$ and $\mathcal{H}$ relations have previously been established using the upper and lower patterns of bipartitions. We give a characterisation of Green's $\mathcal{D}$ relation with a similar flavour for diagram semigroups that are closed under vertical reflections. $<paragraph\ missing\ due\ to\ arXiv\ character\ limit\ on\ abstracts\ -\ see\ thesis\ file>$ A further contribution of this thesis is a reasonably comprehensive exposition of the fundamentals of diagram semigroups, which have traditionally been approached from the representation theory side and have since blossomed into a thriving area of research in their own right.

==> counting_code/Greens classes/D classes/mod m monoids/explicit counting/out.txt <==
0 & 1 &   &   &   &   &   &   &   &   &   \\
1 &   & 1 &   &   &   & 1 &   &   &   & 1 \\
2 &   &   & 3 &   &   &   & 13 &   &   &   \\
3 &   &   &   & 16 &   &   &   & 211 &   &   \\
4 &   &   &   &   & 131 &   &   &   & 4121 &   \\
5 &   & 1 &   &   &   & 1496 &   &   &   & 97096 \\
6 &   &   & 13 &   &   &   & 22518 &   &   &   \\
7 &   &   &   & 211 &   &   &   & 428891 &   &   \\
8 &   &   &   &   & 4121 &   &   &   & 10039731 &   \\
9 &   & 1 &   &   &   & 97096 &   &   &   & 282357916 \\

4 & 1 & 1 &   &   &   &   &   \\
5 & 1 & 5 &   &   &   &   &   \\
6 & 1 & 15 &   &   &   &   &   \\
7 & 1 & 35 &   &   &   &   &   \\
8 & 1 & 70 & 35 &   & 1 &   &   \\
9 & 1 & 126 & 315 &   & 9 &   &   \\
10 & 1 & 210 & 1575 &   & 45 &   &   \\
11 & 1 & 330 & 5775 &   & 165 &   &   \\
12 & 1 & 495 & 17325 & 5775 & 495 & 495 & 1 \\
13 & 1 & 715 & 45045 & 75075 & 1287 & 6435 & 13 \\
14 & 1 & 1001 & 105105 & 525525 & 3003 & 45045 & 91 \\
15 & 1 & 1365 & 225225 & 2627625 & 6435 & 225225 & 455 \\

4 & 1 & 1 &   &   & 132 \\
5 & 1 & 5 &   &   & 1531 \\
6 & 1 & 15 &   &   & 23583 \\
7 & 1 & 35 &   &   & 463261 \\
8 & 1 & 70 & 36 &   & 11259867 \\
9 & 1 & 126 & 324 &   & 330763876 \\
10 & 1 & 210 & 1620 &   & 11522992578 \\
11 & 1 & 330 & 5940 &   & 468713029951 \\
12 & 1 & 495 & 17820 & 6271 & 21971754415317 \\
13 & 1 & 715 & 46332 & 81523 & 1173833581966501 \\
14 & 1 & 1001 & 108108 & 570661 & 70790559991302063 \\
15 & 1 & 1365 & 231660 & 2853305 & 4779273111284582836 \\
16 & 1 & 1820 & 463320 & 11413220 & 358597817439334036332 \\
17 & 1 & 2380 & 875160 & 38804948 & 29711853474729536894131 \\
18 & 1 & 3060 & 1575288 & 116414844 & 2703089843338074579738363 \\
19 & 1 & 3876 & 2720952 & 315983148 & 268657514192975562565407841 \\
20 & 1 & 4845 & 4534920 & 789957870 & 29038334784630959406620488287 \\

132 1531 23583 463261 11259867 330763876 11522992578 468713029951 21971754415317 1173833581966501 70790559991302063 4779273111284582836 358597817439334036332 29711853474729536894131 2703089843338074579738363 268657514192975562565407841 29038334784630959406620488287 3399381071122664203540455191416 429410396335265030165225976092778 58334365826217576263235116075597191 8496050915274368933961984579550322457 1322887702122050970804857033679854566681 219640495941738789591859473835224342199083 38792002912499175671264137553747209170152536 7271867563076300173238513006448750332006387892 1443862593061825877683003481468698846767097885051 303071800380492625356843481204055895940068005052903 


==> counting_code/Greens classes/D classes/planar mod m monoids/explicit counting/out.txt <==
\diagbox{$m$}{$k$} & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 \\
1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 \\
2 & 1 & 1 & 2 & 3 & 5 & 8 & 13 & 21 & 34 & 55 & 89 & 144 & 233 & 377 & 610 \\
3 & 1 & 1 & 2 & 4 & 7 & 13 & 24 & 44 & 81 & 149 & 274 & 504 & 927 & 1705 & 3136 \\
4 & 1 & 1 & 2 & 4 & 8 & 15 & 29 & 56 & 108 & 208 & 401 & 773 & 1490 & 2872 & 5536 \\
5 & 1 & 1 & 2 & 4 & 8 & 16 & 31 & 61 & 120 & 236 & 464 & 912 & 1793 & 3525 & 6930 \\
6 & 1 & 1 & 2 & 4 & 8 & 16 & 32 & 63 & 125 & 248 & 492 & 976 & 1936 & 3840 & 7617 \\
7 & 1 & 1 & 2 & 4 & 8 & 16 & 32 & 64 & 127 & 253 & 504 & 1004 & 2000 & 3984 & 7936 \\
8 & 1 & 1 & 2 & 4 & 8 & 16 & 32 & 64 & 128 & 255 & 509 & 1016 & 2028 & 4048 & 8080 \\



\diagbox{$m$}{$k$} & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 \\
1 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 \\
2 & 1 & 1 & 3 & 4 & 8 & 12 & 21 & 33 & 55 & 88 & 144 & 232 & 377 & 609 & 987 \\
3 & 1 & 1 & 2 & 5 & 8 & 15 & 29 & 52 & 96 & 178 & 326 & 600 & 1105 & 2031 & 3736 \\
4 & 1 & 1 & 2 & 4 & 9 & 16 & 31 & 60 & 117 & 224 & 432 & 833 & 1607 & 3096 & 5968 \\
5 & 1 & 1 & 2 & 4 & 8 & 17 & 32 & 63 & 124 & 244 & 481 & 944 & 1856 & 3649 & 7174 \\
6 & 1 & 1 & 2 & 4 & 8 & 16 & 33 & 64 & 127 & 252 & 500 & 992 & 1969 & 3904 & 7744 \\
7 & 1 & 1 & 2 & 4 & 8 & 16 & 32 & 65 & 128 & 255 & 508 & 1012 & 2016 & 4016 & 8001 \\
8 & 1 & 1 & 2 & 4 & 8 & 16 & 32 & 64 & 129 & 256 & 511 & 1020 & 2036 & 4064 & 8112 \\



==> counting_code/Greens classes/R classes/mod m monoids/explicit counting/out.txt <==
\diagbox{$m$}{$k$} & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 \\
1 & 2 & 6 & 22 & 94 & 454 & 2430 & 14214 & 89918 & 610182 & 4412798 \\
2 & 0 & 3 & 8 & 31 & 122 & 579 & 2886 & 16139 & 95358 & 611111 \\
3 & 0 & 0 & 6 & 19 & 72 & 314 & 1479 & 7668 & 43184 & 259515 \\
4 & 0 & 0 & 0 & 16 & 57 & 233 & 1052 & 5226 & 28023 & 161845 \\
5 & 0 & 0 & 0 & 0 & 53 & 209 & 919 & 4420 & 23037 & 129206 \\



==> counting_code/Greens classes/R classes/planar mod m monoids/explicit counting/out.txt <==
\diagbox{$m$}{$k$} & 0 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 \\
1 & 0 & 2 & 6 & 20 & 70 & 252 & 924 & 3432 & 12870 & 48620 & 184756 \\
2 & 0 & 0 & 3 & 6 & 17 & 39 & 108 & 262 & 717 & 1791 & 4867 \\
3 & 0 & 0 & 0 & 5 & 10 & 22 & 52 & 113 & 254 & 590 & 1316 \\
4 & 0 & 0 & 0 & 0 & 9 & 18 & 38 & 80 & 173 & 363 & 772 \\
5 & 0 & 0 & 0 & 0 & 0 & 17 & 34 & 70 & 144 & 296 & 614 \\



==> counting_code/cardinalities/Fauser monoid/explicit counting/out.txt <==
0 & 1 &   &   &   &   &   &   &   &   &   \\
1 &   & 1 &   &   & 1 &   &   & 1 &   &   \\
2 &   &   & 3 &   &   & 11 &   &   & 87 &   \\
3 &   &   &   & 16 &   &   & 154 &   &   & 2620 \\
4 &   & 1 &   &   & 131 &   &   & 2647 &   &   \\
5 &   &   & 11 &   &   & 1521 &   &   & 55731 &   \\
6 &   &   &   & 154 &   &   & 23562 &   &   & 1419082 \\
7 &   & 1 &   &   & 2647 &   &   & 469659 &   &   \\
8 &   &   & 87 &   &   & 55731 &   &   & 11676227 &   \\
9 &   &   &   & 2620 &   &   & 1419082 &   &   & 353355424 \\

0 & 1 &   &   &   &   &   &   \\
1 & 1 &   &   &   &   &   &   \\
2 & 1 &   &   &   &   &   &   \\
3 & 1 & 1 &   &   &   &   &   \\
4 & 1 & 4 &   &   &   &   &   \\
5 & 1 & 10 &   &   &   &   &   \\
6 & 1 & 20 & 10 &   & 1 &   &   \\
7 & 1 & 35 & 70 &   & 7 &   &   \\
8 & 1 & 56 & 280 &   & 28 &   &   \\
9 & 1 & 84 & 840 & 280 & 84 & 84 & 1 \\
10 & 1 & 120 & 2100 & 2800 & 210 & 840 & 10 \\
11 & 1 & 165 & 4620 & 15400 & 462 & 4620 & 55 \\

0 &   &   &   & 0 \\
1 &   &   &   & 0 \\
2 &   &   &   & 0 \\
3 & 1 &   &   & 7 \\
4 & 4 &   &   & 40 \\
5 & 10 &   &   & 420 \\
6 & 20 & 10 &   & 7220 \\
7 & 35 & 70 &   & 175315 \\
8 & 56 & 280 &   & 5390336 \\
9 & 84 & 840 & 364 & 199770928 \\
10 & 120 & 2100 & 3640 & 8707927600 \\
11 & 165 & 4620 & 20020 & 439169520075 \\



==> counting_code/cardinalities/Fauser monoid/gap/cards.txt <==
7 40 420 7220 175315 5390336 199770928 8707927600


==> counting_code/cardinalities/brauer monoid/out.txt <==
0 & 1 &   &   &   &   &   &   &   & 0 \\
1 & 1 &   &   &   &   &   &   &   & 1 \\
2 & 1 & 1 &   &   &   &   &   &   & 3 \\
3 & 1 & 3 &   &   &   &   &   &   & 15 \\
4 & 1 & 6 & 3 &   &   &   &   &   & 105 \\
5 & 1 & 10 & 15 &   &   &   &   &   & 945 \\
6 & 1 & 15 & 45 & 15 &   &   &   &   & 10395 \\
7 & 1 & 21 & 105 & 105 &   &   &   &   & 135135 \\
8 & 1 & 28 & 210 & 420 & 105 &   &   &   & 2027025 \\
9 & 1 & 36 & 378 & 1260 & 945 &   &   &   & 34459425 \\
10 & 1 & 45 & 630 & 3150 & 4725 & 945 &   &   & 654729075 \\
11 & 1 & 55 & 990 & 6930 & 17325 & 10395 &   &   & 13749310575 \\
12 & 1 & 66 & 1485 & 13860 & 51975 & 62370 & 10395 &   & 316234143225 \\
13 & 1 & 78 & 2145 & 25740 & 135135 & 270270 & 135135 &   & 7905853580625 \\
14 & 1 & 91 & 3003 & 45045 & 315315 & 945945 & 945945 & 135135 & 213458046676875 \\
15 & 1 & 105 & 4095 & 75075 & 675675 & 2837835 & 4729725 & 2027025 & 6190283353629375 \\
0 1 3 15 105 945 10395 135135 2027025 34459425 654729075 13749310575 316234143225 7905853580625 213458046676875 6190283353629375 191898783962510625 6332659870762850625 221643095476699771875 8200794532637891559375 


==> counting_code/cardinalities/crossed m apsis monoid/explicit counting/out.txt <==
0 & 1 &   &   &   &   &   &   &   &   &   \\
1 &   & 1 &   &   &   & 1 &   &   &   & 1 \\
2 &   &   & 3 &   &   &   & 13 &   &   &   \\
3 &   &   &   & 16 &   &   &   & 211 &   &   \\
4 &   &   &   &   & 131 &   &   &   & 4121 &   \\
5 &   & 1 &   &   &   & 1496 &   &   &   & 97096 \\
6 &   &   & 13 &   &   &   & 22518 &   &   &   \\
7 &   &   &   & 211 &   &   &   & 428891 &   &   \\
8 &   &   &   &   & 4121 &   &   &   & 10039731 &   \\
9 &   & 1 &   &   &   & 97096 &   &   &   & 282357916 \\

4 & 1 & 1 &   &   &   &   &   \\
5 & 1 & 5 &   &   &   &   &   \\
6 & 1 & 15 &   &   &   &   &   \\
7 & 1 & 35 &   &   &   &   &   \\
8 & 1 & 70 & 35 &   & 1 &   &   \\
9 & 1 & 126 & 315 &   & 9 &   &   \\
10 & 1 & 210 & 1575 &   & 45 &   &   \\
11 & 1 & 330 & 5775 &   & 165 &   &   \\
12 & 1 & 495 & 17325 & 5775 & 495 & 495 & 1 \\
13 & 1 & 715 & 45045 & 75075 & 1287 & 6435 & 13 \\
14 & 1 & 1001 & 105105 & 525525 & 3003 & 45045 & 91 \\
15 & 1 & 1365 & 225225 & 2627625 & 6435 & 225225 & 455 \\

4 & 1 &   &   & 25 \\
5 & 5 &   &   & 145 \\
6 & 15 &   &   & 1395 \\
7 & 35 &   &   & 24640 \\
8 & 70 & 35 &   & 683445 \\
9 & 126 & 315 &   & 24291981 \\
10 & 210 & 1575 &   & 1012713975 \\
11 & 330 & 5775 &   & 48083983200 \\
12 & 495 & 17325 & 6270 & 2570506151400 \\
13 & 715 & 45045 & 81510 & 153658593860200 \\
14 & 1001 & 105105 & 570570 & 10213751655054948 \\
15 & 1365 & 225225 & 2852850 & 751055052971960100 \\
16 & 1820 & 450450 & 11411400 & 60802356630384020925 \\
17 & 2380 & 850850 & 38798760 & 5394597872118753809525 \\
18 & 3060 & 1531530 & 116396280 & 522321355379090370304575 \\
19 & 3876 & 2645370 & 315932760 & 54970102164017721757999896 \\
20 & 4845 & 4408950 & 789831900 & 6264863760541065825603058425 \\

0 0 0 0 25 145 1395 24640 683445 24291981 1012713975 48083983200 2570506151400 153658593860200 10213751655054948 751055052971960100 60802356630384020925 5394597872118753809525 522321355379090370304575 54970102164017721757999896 6264863760541065825603058425 770531630344187572189469925225 101944950405757562825146967601675 14465677138905971486326483639882600 2195346083123055279143957853831934572 355415975151979908972601667641650760000 61234706967239947434521255002542195395000 11202479244568615237090416758175702678427500 2171608037016851142592669208968302676602808125 445199564851981240278906884119192132793141324781 96348329527946402372937227178609482810194611646575 


==> counting_code/cardinalities/jones monoid/out.txt <==
0 & 1 &   &   &   &   &   &   &   & 0 \\
1 & 1 &   &   &   &   &   &   &   & 1 \\
2 & 1 & 1 &   &   &   &   &   &   & 2 \\
3 & 1 & 2 &   &   &   &   &   &   & 5 \\
4 & 1 & 3 & 2 &   &   &   &   &   & 14 \\
5 & 1 & 4 & 5 &   &   &   &   &   & 42 \\
6 & 1 & 5 & 9 & 5 &   &   &   &   & 132 \\
7 & 1 & 6 & 14 & 14 &   &   &   &   & 429 \\
8 & 1 & 7 & 20 & 28 & 14 &   &   &   & 1430 \\
9 & 1 & 8 & 27 & 48 & 42 &   &   &   & 4862 \\
10 & 1 & 9 & 35 & 75 & 90 & 42 &   &   & 16796 \\
11 & 1 & 10 & 44 & 110 & 165 & 132 &   &   & 58786 \\
12 & 1 & 11 & 54 & 154 & 275 & 297 & 132 &   & 208012 \\
13 & 1 & 12 & 65 & 208 & 429 & 572 & 429 &   & 742900 \\
14 & 1 & 13 & 77 & 273 & 637 & 1001 & 1001 & 429 & 2674440 \\
15 & 1 & 14 & 90 & 350 & 910 & 1638 & 2002 & 1430 & 9694845 \\
0 1 2 5 14 42 132 429 1430 4862 16796 58786 208012 742900 2674440 9694845 35357670 129644790 477638700 1767263190 


==> counting_code/cardinalities/m apsis monoid/explicit counting/out.txt <==
0 & 1 &  &  &  &  &  &  &  &  &  &  &  &  \\
1 &  & 1 &  &  &  & 1 &  &  &  & 1 &  &  &  \\
2 &  &  & 2 &  &  &  & 3 &  &  &  & 4 &  &  \\
3 &  &  &  & 4 &  &  &  & 8 &  &  &  & 13 &  \\
4 &  &  &  &  & 8 &  &  &  & 20 &  &  &  & 38 \\
5 &  & 1 &  &  &  & 16 &  &  &  & 48 &  &  &  \\
6 &  &  & 3 &  &  &  & 34 &  &  &  & 114 &  &  \\
7 &  &  &  & 8 &  &  &  & 74 &  &  &  & 269 &  \\
8 &  &  &  &  & 20 &  &  &  & 164 &  &  &  & 633 \\
9 &  & 1 &  &  &  & 48 &  &  &  & 368 &  &  &  \\
10 &  &  & 4 &  &  &  & 114 &  &  &  & 834 &  &  \\
11 &  &  &  & 13 &  &  &  & 269 &  &  &  & 1904 &  \\
12 &  &  &  &  & 38 &  &  &  & 633 &  &  &  & 4372 \\

0  & 1 &    &     &     &      &    &     &     &    &   &     &   \\
1  & 1 &    &     &     &      &    &     &     &    &   &     &   \\
2  & 1 &    &     &     &      &    &     &     &    &   &     &   \\
3  & 1 &    &     &     &      &    &     &     &    &   &     &   \\
4  & 1 & 1  &     &     &      &    &     &     &    &   &     &   \\
5  & 1 & 2  &     &     &      &    &     &     &    &   &     &   \\
6  & 1 & 3  &     &     &      &    &     &     &    &   &     &   \\
7  & 1 & 4  &     &     &      &    &     &     &    &   &     &   \\
8  & 1 & 5  & 4   & 1   &      &    &     &     &    &   &     &   \\
9  & 1 & 6  & 9   & 2   &      &    &     &     &    &   &     &   \\
10 & 1 & 7  & 15  & 3   &      &    &     &     &    &   &     &   \\
11 & 1 & 8  & 22  & 4   &      &    &     &     &    &   &     &   \\
12 & 1 & 9  & 30  & 22  &      & 5  & 12  &     &    & 1 &     &   \\
13 & 1 & 10 & 39  & 52  &      & 6  & 26  &     &    & 2 &     &   \\
14 & 1 & 11 & 49  & 91  &      & 7  & 42  &     &    & 3 &     &   \\
15 & 1 & 12 & 60  & 140 &      & 8  & 60  &     &    & 4 &     &   \\
16 & 1 & 13 & 72  & 200 & 140  & 9  & 80  & 120 & 8  & 5 & 16  & 1 \\
17 & 1 & 14 & 85  & 272 & 340  & 10 & 102 & 272 & 17 & 6 & 34  & 2 \\
18 & 1 & 15 & 99  & 357 & 612  & 11 & 126 & 459 & 27 & 7 & 54  & 3 \\
19 & 1 & 16 & 114 & 456 & 969  & 12 & 152 & 684 & 38 & 8 & 76  & 4 \\
20 & 1 & 17 & 130 & 570 & 1425 & 13 & 180 & 950 & 50 & 9 & 100 & 5 \\

0  & 1 &    &     &     &     &   &     &     &   &   &    &   \\
1  & 1 &    &     &     &     &   &     &     &   &   &    &   \\
2  & 1 &    &     &     &     &   &     &     &   &   &    &   \\
3  & 1 &    &     &     &     &   &     &     &   &   &    &   \\
4  & 1 & 1  &     &     &     &   &     &     &   &   &    &   \\
5  & 1 & 2  &     &     &     &   &     &     &   &   &    &   \\
6  & 1 & 3  &     &     &     &   &     &     &   &   &    &   \\
7  & 1 & 4  &     &     &     &   &     &     &   &   &    &   \\
8  & 1 & 5  & 4   &     &     & 0 &     &     &   &   &    &   \\
9  & 1 & 6  & 9   &     &     & 0 &     &     &   &   &    &   \\
10 & 1 & 7  & 15  &     &     & 0 &     &     &   &   &    &   \\
11 & 1 & 8  & 22  &     &     & 0 &     &     &   &   &    &   \\
12 & 1 & 9  & 30  & 22  &     & 0 & 9   &     & 0 &   &    &   \\
13 & 1 & 10 & 39  & 52  &     & 0 & 20  &     & 0 &   &    &   \\
14 & 1 & 11 & 49  & 91  &     & 0 & 33  &     & 0 &   &    &   \\
15 & 1 & 12 & 60  & 140 &     & 0 & 48  &     & 0 &   &    &   \\
16 & 1 & 13 & 72  & 200 & 140 & 0 & 65  & 111 & 0 & 0 & 13 & 0 \\
17 & 1 & 14 & 85  & 272 & 340 & 0 & 84  & 254 & 0 & 0 & 28 & 0 \\
18 & 1 & 15 & 99  & 357 & 612 & 0 & 105 & 432 & 0 & 0 & 45 & 0 \\
19 & 1 & 16 & 114 & 456 & 969 & 0 & 128 & 648 & 0 & 0 & 64 & 0 \\
20 & 1 & 17 & 130 & 570 & 1425& 0 & 153 & 905 & 0 & 0 & 85 & 0 \\

4  & 1  &     &     &      & 1 \\
5  & 2  &     &     &      & 4 \\
6  & 3  &     &     &      & 18 \\
7  & 4  &     &     &      & 64 \\
8  & 5  & 4   &     &      & 216 \\
9  & 6  & 9   &     &      & 765 \\
10 & 7  & 15  &     &      & 2746 \\
11 & 8  & 22  &     &      & 9488 \\
12 & 9  & 30  & 31  &      & 32245 \\
13 & 10 & 39  & 72  &      & 110816 \\
14 & 11 & 49  & 124 &      & 383560 \\
15 & 12 & 60  & 188 &      & 1308448 \\
16 & 13 & 72  & 265 & 264  & 4430536 \\
17 & 14 & 85  & 356 & 622  & 15099408 \\
18 & 15 & 99  & 462 & 1089 & 51718032 \\
19 & 16 & 114 & 584 & 1681 & 175876824 \\
20 & 17 & 130 & 723 & 2415 & 595807898 \\

0 0 0 0 1 4 18 64 216 765 2746 9488 32245 110816 383560 1308448 4430536 15099408 51718032 175876824 595807898 


==> counting_code/cardinalities/m apsis monoid/explicit counting/out2.txt <==
0 0 0 1 4 18 73 319 1368 5731 24552 104492 439249 1871609 7952610 33550196 142886540 607896936 2574723701 10984830667 46856455860 199286513307 852592486304 3648429981296 15581398893473 66869870207103 287108354364786 1230973548171542 5299654414772928 22828380806166254 98231682962091807 424194560982903730 1832803366465828720 7912645626555092581 34265332127620990976 148463160074673813326 642849212416802379517 2790965465242615747441 12123166539750225608646 52632493135113729961002 229035778571653284445584 997129602531981021283610 4339218538151894090160609 18921811411732277138694297 82545758559802289785912044 359968472764797983498979321 1572620517465529899540720620 6873008831560433388392695820 30028059486164698698780110761 131404790608007140556113470445 575231327691601589691679517130 2517368162689614464221102306772 11032676361756708363121542690428 48366856273708901185553131599420 211982590729297089089928959422595 930291896643982180894524612131522 4083740346761362093344827040643100 17922256536738609799714379892523217 78747970953114950727465280090914040 346094250554819605006445685639900320 1520736007436531645022633363235493829 6689258928078904649375077053665757037 29430684380674435016170906370182622376 129459727764587525193932659113622192155 570023053101316057705538838829445340596 2510379534107742761277786815574263232006 11053630046044278549608303047755468852265 48714431174858380851985491714113284256179 214729496407532308141920949946570176230348 946346528178560264291951875415426472593999 4174110490804506293175350937259042588214196 18414167959107946125181020970104458717581676 81221293253361516349368980738460144706995245 358521105134817817812590139915677531900213757 1582806489604720788005834936494664611333424786 6986750930658873744339945674543764746384081354 30862040553588698649071574758139508162322722532 136344253653409462782158374704673942213306141984 602265023538489197589549891576845136467064193303 2662060960423893254839197809933798102584171788596 11768099592513492834866919156049664941150164244476 52016023773699461828009591681100824081675196427005 230052768804832269948454590540482738863912318977292 1017586754769302994968619216262344524733961594556758 4500507010307554256388792723825697762741463047834977 19915577756314477951497465057572242843469149765292389 88140230238591734831409099772029268698281491180424982 390036015592188115113774613616053269371824061780351634 1726873191835317303811069753673656334787382465077334520 7646496931182000760270174253614158079772700415359096776 33854533245392739706326248117709751707189356939236769561 149962138952863250031262459598243181421014633039468500447 664338823403169416253365085795644974460362581851320106460 2942744976630298467999732709558498660778793272839966585353 13041055349630533220434596991796684796802484104307221322420 57798056908782700342622250587689819923546735840311756192322 256136376593035345606152984760926376714262993867724676717097 1135570835933544006071026575220061384793366764839845443026967 5034948479715428834077191209350435144658646124726615496664778 22322133487290654115919717700902863528302347699481899440505616 99003421204743912446491185702155529140048126040327605101643548 


==> counting_code/cardinalities/m apsis monoid/explicit counting/out_old.txt <==
1 &   &   &   &   &   &   &   &   &   &   &   &   &  \\
  & 1 &   &   & 1 &   &   & 1 &   &   & 1 &   &   &  \\
  &   & 2 &   &   & 3 &   &   & 4 &   &   & 5 &   &  \\
  &   &   & 4 &   &   & 8 &   &   & 13 &   &   & 19 &  \\
  & 1 &   &   & 8 &   &   & 20 &   &   & 38 &   &   &  \\
  &   & 3 &   &   & 18 &   &   & 50 &   &   & 106 &   &  \\
  &   &   & 8 &   &   & 42 &   &   & 125 &   &   & 288 &  \\
  & 1 &   &   & 20 &   &   & 100 &   &   & 313 &   &   &  \\
  &   & 4 &   &   & 50 &   &   & 242 &   &   & 786 &   &  \\
  &   &   & 13 &   &   & 125 &   &   & 592 &   &   & 1979 &  \\
  & 1 &   &   & 38 &   &   & 313 &   &   & 1460 &   &   &  \\
  &   & 5 &   &   & 106 &   &   & 786 &   &   & 3624 &   &  \\
  &   &   & 19 &   &   & 288 &   &   & 1979 &   &   & 9042 &  \\

0 & 1 \\
1 & 1 \\
2 & 1 \\
3 & 1 & 1 \\
4 & 1 & 2 \\
5 & 1 & 3 \\
6 & 1 & 4 & 3 & 1 \\
7 & 1 & 5 & 7 & 2 \\
8 & 1 & 6 & 12 & 3 \\
9 & 1 & 7 & 18 & 12 & 4 & 9 & 1 \\
10 & 1 & 8 & 25 & 30 & 5 & 20 & 2 \\
11 & 1 & 9 & 33 & 55 & 6 & 33 & 3 \\
12 & 1 & 10 & 42 & 88 & 55 & 7 & 48 & 66 & 6 & 4 & 12 & 1 \\
13 & 1 & 11 & 52 & 130 & 143 & 8 & 65 & 156 & 13 & 5 & 26 & 2 \\
14 & 1 & 12 & 63 & 182 & 273 & 9 & 84 & 273 & 21 & 6 & 42 & 3 \\
15 & 1 & 13 & 75 & 245 & 455 & 10 & 105 & 420 & 30 & 7 & 60 & 4 \\

0 & 1 \\
1 & 1 \\
2 & 1 \\
3 & 1 & 1 \\
4 & 1 & 2 \\
5 & 1 & 3 \\
6 & 1 & 4 & 3 & 0 \\
7 & 1 & 5 & 7 & 0 \\
8 & 1 & 6 & 12 & 0 \\
9 & 1 & 7 & 18 & 12 & 0 & 7 & 0 \\
10 & 1 & 8 & 25 & 30 & 0 & 16 & 0 \\
11 & 1 & 9 & 33 & 55 & 0 & 27 & 0 \\
12 & 1 & 10 & 42 & 88 & 55 & 0 & 40 & 62 & 0 & 0 & 10 & 0 \\
13 & 1 & 11 & 52 & 130 & 143 & 0 & 55 & 148 & 0 & 0 & 22 & 0 \\
14 & 1 & 12 & 63 & 182 & 273 & 0 & 72 & 261 & 0 & 0 & 36 & 0 \\
15 & 1 & 13 & 75 & 245 & 455 & 0 & 91 & 404 & 0 & 0 & 52 & 0 \\

3 & 1 &   &   &   & 1 \\
4 & 2 &   &   &   & 4 \\
5 & 3 &   &   &   & 18 \\
6 & 4 & 3 &   &   & 73 \\
7 & 5 & 7 &   &   & 319 \\
8 & 6 & 12 &   &   & 1368 \\
9 & 7 & 18 & 19 &   & 5731 \\
10 & 8 & 25 & 46 &   & 24552 \\
11 & 9 & 33 & 82 &   & 104492 \\
12 & 10 & 42 & 128 & 127 & 439249 \\
13 & 11 & 52 & 185 & 313 & 1871609 \\
14 & 12 & 63 & 254 & 570 & 7952610 \\
15 & 13 & 75 & 336 & 911 & 33550196 \\

0 0 0 1 4 18 73 319 1368 5731 24552 104492 439249 1871609 7952610 33550196 142886540 607896936 2574723701 10984830667 46856455860 199286513307 852592486304 3648429981296 15581398893473 66869870207103 287108354364786 1230973548171542 5299654414772928 22828380806166254 98231682962091807 424194560982903730 1832803366465828720 7912645626555092581 34265332127620990976 148463160074673813326 642849212416802379517 2790965465242615747441 12123166539750225608646 52632493135113729961002 229035778571653284445584 997129602531981021283610 4339218538151894090160609 18921811411732277138694297 82545758559802289785912044 359968472764797983498979321 1572620517465529899540720620 6873008831560433388392695820 30028059486164698698780110761 131404790608007140556113470445 575231327691601589691679517130 2517368162689614464221102306772 11032676361756708363121542690428 48366856273708901185553131599420 211982590729297089089928959422595 930291896643982180894524612131522 4083740346761362093344827040643100 17922256536738609799714379892523217 78747970953114950727465280090914040 346094250554819605006445685639900320 1520736007436531645022633363235493829 6689258928078904649375077053665757037 29430684380674435016170906370182622376 129459727764587525193932659113622192155 570023053101316057705538838829445340596 2510379534107742761277786815574263232006 11053630046044278549608303047755468852265 48714431174858380851985491714113284256179 214729496407532308141920949946570176230348 946346528178560264291951875415426472593999 4174110490804506293175350937259042588214196 18414167959107946125181020970104458717581676 81221293253361516349368980738460144706995245 358521105134817817812590139915677531900213757 1582806489604720788005834936494664611333424786 6986750930658873744339945674543764746384081354 30862040553588698649071574758139508162322722532 136344253653409462782158374704673942213306141984 602265023538489197589549891576845136467064193303 2662060960423893254839197809933798102584171788596 11768099592513492834866919156049664941150164244476 52016023773699461828009591681100824081675196427005 230052768804832269948454590540482738863912318977292 1017586754769302994968619216262344524733961594556758 4500507010307554256388792723825697762741463047834977 19915577756314477951497465057572242843469149765292389 88140230238591734831409099772029268698281491180424982 390036015592188115113774613616053269371824061780351634 1726873191835317303811069753673656334787382465077334520 7646496931182000760270174253614158079772700415359096776 33854533245392739706326248117709751707189356939236769561 149962138952863250031262459598243181421014633039468500447 664338823403169416253365085795644974460362581851320106460 2942744976630298467999732709558498660778793272839966585353 13041055349630533220434596991796684796802484104307221322420 57798056908782700342622250587689819923546735840311756192322 256136376593035345606152984760926376714262993867724676717097 1135570835933544006071026575220061384793366764839845443026967 5034948479715428834077191209350435144658646124726615496664778 22322133487290654115919717700902863528302347699481899440505616 99003421204743912446491185702155529140048126040327605101643548 


==> counting_code/cardinalities/mod m monoids/explicit counting/out.txt <==
0 & 1 &   &   &   &   &   &   &   &   &   \\
1 &   & 1 &   & 1 &   & 1 &   & 1 &   & 1 \\
2 &   &   & 3 &   & 9 &   & 33 &   & 129 &   \\
3 &   & 1 &   & 16 &   & 106 &   & 736 &   & 5686 \\
4 &   &   & 9 &   & 147 &   & 1599 &   & 18027 &   \\
5 &   & 1 &   & 106 &   & 1996 &   & 31606 &   & 512296 \\
6 &   &   & 33 &   & 1599 &   & 37383 &   & 791439 &   \\
7 &   & 1 &   & 736 &   & 31606 &   & 905416 &   & 24489466 \\
8 &   &   & 129 &   & 18027 &   & 791439 &   & 27370227 &   \\
9 &   & 1 &   & 5686 &   & 512296 &   & 24489466 &   & 1004077636 \\

2 & 1 & 1 &   &   &   &   &   \\
3 & 1 & 3 &   &   &   &   &   \\
4 & 1 & 6 & 3 &   & 1 &   &   \\
5 & 1 & 10 & 15 &   & 5 &   &   \\
6 & 1 & 15 & 45 & 15 & 15 & 15 & 1 \\
7 & 1 & 21 & 105 & 105 & 35 & 105 & 7 \\
8 & 1 & 28 & 210 & 420 & 70 & 420 & 28 \\
9 & 1 & 36 & 378 & 1260 & 126 & 1260 & 84 \\
10 & 1 & 45 & 630 & 3150 & 210 & 3150 & 210 \\
11 & 1 & 55 & 990 & 6930 & 330 & 6930 & 462 \\
12 & 1 & 66 & 1485 & 13860 & 495 & 13860 & 924 \\
13 & 1 & 78 & 2145 & 25740 & 715 & 25740 & 1716 \\
14 & 1 & 91 & 3003 & 45045 & 1001 & 45045 & 3003 \\
15 & 1 & 105 & 4095 & 75075 & 1365 & 75075 & 5005 \\

2 & 1 & 1 &   &   & 4 \\
3 & 1 & 3 &   &   & 31 \\
4 & 1 & 6 & 4 &   & 379 \\
5 & 1 & 10 & 20 &   & 6556 \\
6 & 1 & 15 & 60 & 31 & 150349 \\
7 & 1 & 21 & 140 & 217 & 4373461 \\
8 & 1 & 28 & 280 & 868 & 156297964 \\
9 & 1 & 36 & 504 & 2604 & 6698486371 \\
10 & 1 & 45 & 840 & 6510 & 337789490599 \\
11 & 1 & 55 & 1320 & 14322 & 19738202807236 \\
12 & 1 & 66 & 1980 & 28644 & 1319703681935929 \\
13 & 1 & 78 & 2860 & 53196 & 99896787342523081 \\
14 & 1 & 91 & 4004 & 93093 & 8484301665702298804 \\
15 & 1 & 105 & 5460 & 155155 & 802221679220975886631 \\
16 & 1 & 120 & 7280 & 248248 & 83877585692383961052499 \\
17 & 1 & 136 & 9520 & 383656 & 9640193854278691671399436 \\
18 & 1 & 153 & 12240 & 575484 & 1211499609050804749310115589 \\
19 & 1 & 171 & 15504 & 841092 & 165696811125736408768875790621 \\
20 & 1 & 190 & 19380 & 1201560 & 24559664206792583206306265071324 \\

4 31 379 6556 150349 4373461 156297964 6698486371 337789490599 19738202807236 1319703681935929 99896787342523081 8484301665702298804 802221679220975886631 83877585692383961052499 9640193854278691671399436 1211499609050804749310115589 165696811125736408768875790621 24559664206792583206306265071324 3929976479894794162680356681060011 676568178249206146204224138129778879 124915033232656676018740424917177888756 24662806784648545704998534263896091807729 5193254767788834208305967303831487601208081 1163430420295273387792041293288035029164279524 276667859685587878289948420630639745755419844911 69691409604161304621503872104649096744047158839339 18558814079928669587148528140732896138430310265759996 5215270659830794008813481789355446576694940667184287549 


==> counting_code/cardinalities/no uniapses/explicit counting/out.txt <==
0 & 1 &  &  &  &  &  &  &  &  &  &  &  &  \\
1 &  & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 & 1 \\
2 &  & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 \\
3 &  & 1 & 3 & 6 & 10 & 15 & 21 & 28 & 36 & 45 & 55 & 66 & 78 \\
4 &  & 1 & 4 & 10 & 20 & 35 & 56 & 84 & 120 & 165 & 220 & 286 & 364 \\
5 &  & 1 & 5 & 15 & 35 & 70 & 126 & 210 & 330 & 495 & 715 & 1001 & 1365 \\
6 &  & 1 & 6 & 21 & 56 & 126 & 252 & 462 & 792 & 1287 & 2002 & 3003 & 4368 \\
7 &  & 1 & 7 & 28 & 84 & 210 & 462 & 924 & 1716 & 3003 & 5005 & 8008 & 12376 \\
8 &  & 1 & 8 & 36 & 120 & 330 & 792 & 1716 & 3432 & 6435 & 11440 & 19448 & 31824 \\
9 &  & 1 & 9 & 45 & 165 & 495 & 1287 & 3003 & 6435 & 12870 & 24310 & 43758 & 75582 \\
10 &  & 1 & 10 & 55 & 220 & 715 & 2002 & 5005 & 11440 & 24310 & 48620 & 92378 & 167960 \\
11 &  & 1 & 11 & 66 & 286 & 1001 & 3003 & 8008 & 19448 & 43758 & 92378 & 184756 & 352716 \\
12 &  & 1 & 12 & 78 & 364 & 1365 & 4368 & 12376 & 31824 & 75582 & 167960 & 352716 & 705432 \\

0 & 1 \\
1 & 1 & 1 \\
2 & 1 & 2 & 1 & 1 \\
3 & 1 & 3 & 3 & 1 & 2 & 3 & 1 \\
4 & 1 & 4 & 6 & 4 & 1 & 3 & 8 & 6 & 2 & 2 & 4 & 1 \\
5 & 1 & 5 & 10 & 10 & 5 & 4 & 15 & 20 & 5 & 3 & 10 & 2 \\
6 & 1 & 6 & 15 & 20 & 15 & 5 & 24 & 45 & 9 & 4 & 18 & 3 \\
7 & 1 & 7 & 21 & 35 & 35 & 6 & 35 & 84 & 14 & 5 & 28 & 4 \\
8 & 1 & 8 & 28 & 56 & 70 & 7 & 48 & 140 & 20 & 6 & 40 & 5 \\
9 & 1 & 9 & 36 & 84 & 126 & 8 & 63 & 216 & 27 & 7 & 54 & 6 \\
10 & 1 & 10 & 45 & 120 & 210 & 9 & 80 & 315 & 35 & 8 & 70 & 7 \\
11 & 1 & 11 & 55 & 165 & 330 & 10 & 99 & 440 & 44 & 9 & 88 & 8 \\
12 & 1 & 12 & 66 & 220 & 495 & 11 & 120 & 594 & 54 & 10 & 108 & 9 \\
13 & 1 & 13 & 78 & 286 & 715 & 12 & 143 & 780 & 65 & 11 & 130 & 10 \\
14 & 1 & 14 & 91 & 364 & 1001 & 13 & 168 & 1001 & 77 & 12 & 154 & 11 \\
15 & 1 & 15 & 105 & 455 & 1365 & 14 & 195 & 1260 & 90 & 13 & 180 & 12 \\
16 & 1 & 16 & 120 & 560 & 1820 & 15 & 224 & 1560 & 104 & 14 & 208 & 13 \\
17 & 1 & 17 & 136 & 680 & 2380 & 16 & 255 & 1904 & 119 & 15 & 238 & 14 \\
18 & 1 & 18 & 153 & 816 & 3060 & 17 & 288 & 2295 & 135 & 16 & 270 & 15 \\
19 & 1 & 19 & 171 & 969 & 3876 & 18 & 323 & 2736 & 152 & 17 & 304 & 16 \\
20 & 1 & 20 & 190 & 1140 & 4845 & 19 & 360 & 3230 & 170 & 18 & 340 & 17 \\

1 & 1 &   &   &   &   & 1 \\
2 & 1 &   & 1 &   &   & 3 \\
3 & 1 &   & 2 & 1 &   & 15 \\
4 & 1 &   & 3 & 2 & 3 & 91 \\
5 & 1 &   & 4 & 3 & 7 & 603 \\
6 & 1 &   & 5 & 4 & 12 & 4213 \\
7 & 1 &   & 6 & 5 & 18 & 30537 \\
8 & 1 &   & 7 & 6 & 25 & 227475 \\
9 & 1 &   & 8 & 7 & 33 & 1730787 \\
10 & 1 &   & 9 & 8 & 42 & 13393689 \\
11 & 1 &   & 10 & 9 & 52 & 105089229 \\
12 & 1 &   & 11 & 10 & 63 & 834086421 \\
13 & 1 &   & 12 & 11 & 75 & 6684761125 \\
14 & 1 &   & 13 & 12 & 88 & 54022715451 \\
15 & 1 &   & 14 & 13 & 102 & 439742222071 \\
16 & 1 &   & 15 & 14 & 117 & 3602118427251 \\
17 & 1 &   & 16 & 15 & 133 & 29671013856627 \\
18 & 1 &   & 17 & 16 & 150 & 245613376802185 \\
19 & 1 &   & 18 & 17 & 168 & 2042162142208813 \\
20 & 1 &   & 19 & 18 & 187 & 17047255430494497 \\

0 1 3 15 91 603 4213 30537 227475 1730787 13393689 105089229 834086421 6684761125 54022715451 439742222071 3602118427251 29671013856627 245613376802185 2042162142208813 17047255430494497 142816973618414817 1200394300050487935 10119592485062548155 85543870540455597789 724947137834104063053 6157879192714893166503 52418979494565497284659 447107296039753836151995 3820682066516442811470123 32705601410484246215745189 


==> counting_code/cardinalities/planar mod m monoids/explicit counting/out.txt <==
0 & 1 &  &  &  &  &  &  &  &  &  &  &  &  \\
1 &  & 1 &  &  &  &  & 1 &  &  &  &  & 1 &  \\
2 &  &  & 2 &  &  &  &  & 3 &  &  &  &  & 4 \\
3 &  &  &  & 4 &  &  &  &  & 8 &  &  &  &  \\
4 &  &  &  &  & 8 &  &  &  &  & 20 &  &  &  \\
5 &  &  &  &  &  & 16 &  &  &  &  & 48 &  &  \\
6 &  & 1 &  &  &  &  & 32 &  &  &  &  & 112 &  \\
7 &  &  & 3 &  &  &  &  & 66 &  &  &  &  & 258 \\
8 &  &  &  & 8 &  &  &  &  & 138 &  &  &  &  \\
9 &  &  &  &  & 20 &  &  &  &  & 292 &  &  &  \\
10 &  &  &  &  &  & 48 &  &  &  &  & 624 &  &  \\
11 &  & 1 &  &  &  &  & 112 &  &  &  &  & 1344 &  \\
12 &  &  & 4 &  &  &  &  & 258 &  &  &  &  & 2914 \\

0 & 1 \\
1 & 1 \\
2 & 1 \\
3 & 1 \\
4 & 1 \\
5 & 1 & 1 \\
6 & 1 & 2 \\
7 & 1 & 3 \\
8 & 1 & 4 \\
9 & 1 & 5 \\
10 & 1 & 6 & 5 & 1 \\
11 & 1 & 7 & 11 & 2 \\
12 & 1 & 8 & 18 & 3 \\
13 & 1 & 9 & 26 & 4 \\
14 & 1 & 10 & 35 & 5 \\
15 & 1 & 11 & 45 & 35 & 6 & 15 & 1 \\
16 & 1 & 12 & 56 & 80 & 7 & 32 & 2 \\
17 & 1 & 13 & 68 & 136 & 8 & 51 & 3 \\
18 & 1 & 14 & 81 & 204 & 9 & 72 & 4 \\
19 & 1 & 15 & 95 & 285 & 10 & 95 & 5 \\
20 & 1 & 16 & 110 & 380 & 285 & 11 & 120 & 190 & 10 & 6 & 20 & 1 \\

5 & 1 & 1 &   &   &   & 17 \\
6 & 1 & 2 &   &   &   & 40 \\
7 & 1 & 3 &   &   &   & 102 \\
8 & 1 & 4 &   &   &   & 266 \\
9 & 1 & 5 &   &   &   & 692 \\
10 & 1 & 6 & 6 &   &   & 1812 \\
11 & 1 & 7 & 13 &   &   & 4857 \\
12 & 1 & 8 & 21 &   &   & 13324 \\
13 & 1 & 9 & 30 &   &   & 36832 \\
14 & 1 & 10 & 40 &   &   & 101688 \\
15 & 1 & 11 & 51 & 51 &   & 281279 \\
16 & 1 & 12 & 63 & 114 &   & 785648 \\
17 & 1 & 13 & 76 & 190 &   & 2217668 \\
18 & 1 & 14 & 90 & 280 &   & 6284234 \\
19 & 1 & 15 & 105 & 385 &   & 17798798 \\
20 & 1 & 16 & 121 & 506 & 506 & 50457844 \\

0 0 0 0 0 17 40 102 266 692 1812 4857 13324 36832 101688 281279 785648 2217668 6284234 17798798 50457844 143780536 412099086 1183895488 3400574796 9773367369 28176283128 81524153024 236240998636 684570995724 1984568677208 


==> counting_code/cardinalities/planar pttn/explicit counting/out.txt <==
1 &   &   &   &   &   &  \\
  & 1 & 1 & 1 & 1 & 1 &  \\
  & 1 & 2 & 3 & 4 & 5 &  \\
  & 1 & 3 & 6 & 10 & 15 &  \\
  & 1 & 4 & 10 & 20 & 35 &  \\
  & 1 & 5 & 15 & 35 & 70 &  \\

7 | 0 0 0 0 0 0 0  : 7 | 1 0 0 0 0 0 0  : 7 | 2 0 0 0 0 0 0  : 7 | 3 0 0 0 0 0 0  : 7 | 4 0 0 0 0 0 0  : 7 | 0 1 0 0 0 0 0  : 7 | 1 1 0 0 0 0 0  : 7 | 2 1 0 0 0 0 0  : 7 | 0 2 0 0 0 0 0  : 7 | 0 0 1 0 0 0 0  : 7 | 1 0 1 0 0 0 0  : 7 | 0 0 0 1 0 0 0  :  \\
0 & 1 \\
1 & 1 & 1 \\
2 & 1 & 2 & 1 & 1 \\
3 & 1 & 3 & 3 & 1 & 2 & 3 & 1 \\
4 & 1 & 4 & 6 & 4 & 1 & 3 & 8 & 6 & 2 & 2 & 4 & 1 \\
5 & 1 & 5 & 10 & 10 & 5 & 4 & 15 & 20 & 5 & 3 & 10 & 2 \\

t & 0 & 1 & 2 & 3 & 4 & 5
0 & 1 &   &   &   &   &   & 0 \\
1 & 1 & 1 &   &   &   &   & 2 \\
2 & 1 & 2 & 2 &   &   &   & 14 \\
3 & 1 & 3 & 5 & 5 &   &   & 132 \\
4 & 1 & 4 & 9 & 14 & 14 &   & 1430 \\
5 & 1 & 5 & 14 & 28 & 42 & 42 & 16796 \\

0 2 14 132 1430 16796 208012 2674440 


==> counting_code/cardinalities/triapsis monoid/explicit counting/out.txt <==
1 &   &   &   &   &   &   &   &   &   &   &   &   &  \\
  & 1 &   &   & 1 &   &   & 1 &   &   & 1 &   &   &  \\
  &   & 2 &   &   & 3 &   &   & 4 &   &   & 5 &   &  \\
  &   &   & 4 &   &   & 8 &   &   & 13 &   &   & 19 &  \\
  & 1 &   &   & 8 &   &   & 20 &   &   & 38 &   &   &  \\
  &   & 3 &   &   & 18 &   &   & 50 &   &   & 106 &   &  \\
  &   &   & 8 &   &   & 42 &   &   & 125 &   &   & 288 &  \\
  & 1 &   &   & 20 &   &   & 100 &   &   & 313 &   &   &  \\
  &   & 4 &   &   & 50 &   &   & 242 &   &   & 786 &   &  \\
  &   &   & 13 &   &   & 125 &   &   & 592 &   &   & 1979 &  \\
  & 1 &   &   & 38 &   &   & 313 &   &   & 1460 &   &   &  \\
  &   & 5 &   &   & 106 &   &   & 786 &   &   & 3624 &   &  \\
  &   &   & 19 &   &   & 288 &   &   & 1979 &   &   & 9042 &  \\

0 & 1 \\
1 & 1 \\
2 & 1 \\
3 & 1 & 1 \\
4 & 1 & 2 \\
5 & 1 & 3 \\
6 & 1 & 4 & 3 & 1 \\
7 & 1 & 5 & 7 & 2 \\
8 & 1 & 6 & 12 & 3 \\
9 & 1 & 7 & 18 & 12 & 4 & 9 & 1 \\
10 & 1 & 8 & 25 & 30 & 5 & 20 & 2 \\
11 & 1 & 9 & 33 & 55 & 6 & 33 & 3 \\
12 & 1 & 10 & 42 & 88 & 55 & 7 & 48 & 66 & 6 & 4 & 12 & 1 \\
13 & 1 & 11 & 52 & 130 & 143 & 8 & 65 & 156 & 13 & 5 & 26 & 2 \\
14 & 1 & 12 & 63 & 182 & 273 & 9 & 84 & 273 & 21 & 6 & 42 & 3 \\
15 & 1 & 13 & 75 & 245 & 455 & 10 & 105 & 420 & 30 & 7 & 60 & 4 \\

0 & 1 \\
1 & 1 \\
2 & 1 \\
3 & 1 & 1 \\
4 & 1 & 2 \\
5 & 1 & 3 \\
6 & 1 & 4 & 3 & 0 \\
7 & 1 & 5 & 7 & 0 \\
8 & 1 & 6 & 12 & 0 \\
9 & 1 & 7 & 18 & 12 & 0 & 7 & 0 \\
10 & 1 & 8 & 25 & 30 & 0 & 16 & 0 \\
11 & 1 & 9 & 33 & 55 & 0 & 27 & 0 \\
12 & 1 & 10 & 42 & 88 & 55 & 0 & 40 & 62 & 0 & 0 & 10 & 0 \\
13 & 1 & 11 & 52 & 130 & 143 & 0 & 55 & 148 & 0 & 0 & 22 & 0 \\
14 & 1 & 12 & 63 & 182 & 273 & 0 & 72 & 261 & 0 & 0 & 36 & 0 \\
15 & 1 & 13 & 75 & 245 & 455 & 0 & 91 & 404 & 0 & 0 & 52 & 0 \\

3 & 1 &   &   &   & 1 \\
4 & 2 &   &   &   & 4 \\
5 & 3 &   &   &   & 18 \\
6 & 4 & 3 &   &   & 73 \\
7 & 5 & 7 &   &   & 319 \\
8 & 6 & 12 &   &   & 1368 \\
9 & 7 & 18 & 19 &   & 5731 \\
10 & 8 & 25 & 46 &   & 24552 \\
11 & 9 & 33 & 82 &   & 104492 \\
12 & 10 & 42 & 128 & 127 & 439249 \\
13 & 11 & 52 & 185 & 313 & 1871609 \\
14 & 12 & 63 & 254 & 570 & 7952610 \\
15 & 13 & 75 & 336 & 911 & 33550196 \\

0 0 0 1 4 18 73 319 1368 5731 24552 104492 439249 1871609 7952610 33550196 142886540 607896936 2574723701 10984830667 46856455860 199286513307 852592486304 3648429981296 15581398893473 66869870207103 287108354364786 1230973548171542 5299654414772928 22828380806166254 98231682962091807 424194560982903730 1832803366465828720 7912645626555092581 34265332127620990976 148463160074673813326 642849212416802379517 2790965465242615747441 12123166539750225608646 52632493135113729961002 229035778571653284445584 997129602531981021283610 4339218538151894090160609 18921811411732277138694297 82545758559802289785912044 359968472764797983498979321 1572620517465529899540720620 6873008831560433388392695820 30028059486164698698780110761 131404790608007140556113470445 575231327691601589691679517130 2517368162689614464221102306772 11032676361756708363121542690428 48366856273708901185553131599420 211982590729297089089928959422595 930291896643982180894524612131522 4083740346761362093344827040643100 17922256536738609799714379892523217 78747970953114950727465280090914040 346094250554819605006445685639900320 1520736007436531645022633363235493829 6689258928078904649375077053665757037 29430684380674435016170906370182622376 129459727764587525193932659113622192155 570023053101316057705538838829445340596 2510379534107742761277786815574263232006 11053630046044278549608303047755468852265 48714431174858380851985491714113284256179 214729496407532308141920949946570176230348 946346528178560264291951875415426472593999 4174110490804506293175350937259042588214196 18414167959107946125181020970104458717581676 81221293253361516349368980738460144706995245 358521105134817817812590139915677531900213757 1582806489604720788005834936494664611333424786 6986750930658873744339945674543764746384081354 30862040553588698649071574758139508162322722532 136344253653409462782158374704673942213306141984 602265023538489197589549891576845136467064193303 2662060960423893254839197809933798102584171788596 11768099592513492834866919156049664941150164244476 52016023773699461828009591681100824081675196427005 230052768804832269948454590540482738863912318977292 1017586754769302994968619216262344524733961594556758 4500507010307554256388792723825697762741463047834977 19915577756314477951497465057572242843469149765292389 88140230238591734831409099772029268698281491180424982 390036015592188115113774613616053269371824061780351634 1726873191835317303811069753673656334787382465077334520 7646496931182000760270174253614158079772700415359096776 33854533245392739706326248117709751707189356939236769561 149962138952863250031262459598243181421014633039468500447 664338823403169416253365085795644974460362581851320106460 2942744976630298467999732709558498660778793272839966585353 13041055349630533220434596991796684796802484104307221322420 57798056908782700342622250587689819923546735840311756192322 256136376593035345606152984760926376714262993867724676717097 1135570835933544006071026575220061384793366764839845443026967 5034948479715428834077191209350435144658646124726615496664778 22322133487290654115919717700902863528302347699481899440505616 99003421204743912446491185702155529140048126040327605101643548 


==> counting_code/cardinalities/triapsis monoid/explicit counting/out2.txt <==
0 0 0 1 4 18 73 319 1368 5731 24552 104492 439249 1871609 7952610 33550196 142886540 607896936 2574723701 10984830667 46856455860 199286513307 852592486304 3648429981296 15581398893473 66869870207103 287108354364786 1230973548171542 5299654414772928 22828380806166254 98231682962091807 424194560982903730 1832803366465828720 7912645626555092581 34265332127620990976 148463160074673813326 642849212416802379517 2790965465242615747441 12123166539750225608646 52632493135113729961002 229035778571653284445584 997129602531981021283610 4339218538151894090160609 18921811411732277138694297 82545758559802289785912044 359968472764797983498979321 1572620517465529899540720620 6873008831560433388392695820 30028059486164698698780110761 131404790608007140556113470445 575231327691601589691679517130 2517368162689614464221102306772 11032676361756708363121542690428 48366856273708901185553131599420 211982590729297089089928959422595 930291896643982180894524612131522 4083740346761362093344827040643100 17922256536738609799714379892523217 78747970953114950727465280090914040 346094250554819605006445685639900320 1520736007436531645022633363235493829 6689258928078904649375077053665757037 29430684380674435016170906370182622376 129459727764587525193932659113622192155 570023053101316057705538838829445340596 2510379534107742761277786815574263232006 11053630046044278549608303047755468852265 48714431174858380851985491714113284256179 214729496407532308141920949946570176230348 946346528178560264291951875415426472593999 4174110490804506293175350937259042588214196 18414167959107946125181020970104458717581676 81221293253361516349368980738460144706995245 358521105134817817812590139915677531900213757 1582806489604720788005834936494664611333424786 6986750930658873744339945674543764746384081354 30862040553588698649071574758139508162322722532 136344253653409462782158374704673942213306141984 602265023538489197589549891576845136467064193303 2662060960423893254839197809933798102584171788596 11768099592513492834866919156049664941150164244476 52016023773699461828009591681100824081675196427005 230052768804832269948454590540482738863912318977292 1017586754769302994968619216262344524733961594556758 4500507010307554256388792723825697762741463047834977 19915577756314477951497465057572242843469149765292389 88140230238591734831409099772029268698281491180424982 390036015592188115113774613616053269371824061780351634 1726873191835317303811069753673656334787382465077334520 7646496931182000760270174253614158079772700415359096776 33854533245392739706326248117709751707189356939236769561 149962138952863250031262459598243181421014633039468500447 664338823403169416253365085795644974460362581851320106460 2942744976630298467999732709558498660778793272839966585353 13041055349630533220434596991796684796802484104307221322420 57798056908782700342622250587689819923546735840311756192322 256136376593035345606152984760926376714262993867724676717097 1135570835933544006071026575220061384793366764839845443026967 5034948479715428834077191209350435144658646124726615496664778 22322133487290654115919717700902863528302347699481899440505616 99003421204743912446491185702155529140048126040327605101643548 


==> counting_code/cardinalities/triapsis monoid/gap/cards.txt <==
1 4 18 73 319 1368 5731 24552 104492 439249 1871609 7952610 33550196


==> counting_code/jones normal forms/products of runs/output.txt <==
(1,1)*(1,1) (1,1)*(2,1) (1,1)*(2,2) (1,1)*(3,1) (1,1)*(3,2) (1,1)*(3,3) (1,1)*(4,1) (1,1)*(4,2) (1,1)*(4,3) (1,1)*(4,4) (1,1)*(5,1) (1,1)*(5,2) (1,1)*(5,3) (1,1)*(5,4) (1,1)*(5,5) (1,1)*(6,1) (1,1)*(6,2) (1,1)*(6,3) (1,1)*(6,4) (1,1)*(6,5) (1,1)*(6,6) 
(2,1)*(1,1) (2,1)*(2,1) (2,1)*(2,2) (2,1)*(3,1) (2,1)*(3,2) (2,1)*(3,3) (2,1)*(4,1) (2,1)*(4,2) (2,1)*(4,3) (2,1)*(4,4) (2,1)*(5,1) (2,1)*(5,2) (2,1)*(5,3) (2,1)*(5,4) (2,1)*(5,5) (2,1)*(6,1) (2,1)*(6,2) (2,1)*(6,3) (2,1)*(6,4) (2,1)*(6,5) (2,1)*(6,6) 
(2,2)*(1,1) (2,2)*(2,1) (2,2)*(2,2) (2,2)*(3,1) (2,2)*(3,2) (2,2)*(3,3) (2,2)*(4,1) (2,2)*(4,2) (2,2)*(4,3) (2,2)*(4,4) (2,2)*(5,1) (2,2)*(5,2) (2,2)*(5,3) (2,2)*(5,4) (2,2)*(5,5) (2,2)*(6,1) (2,2)*(6,2) (2,2)*(6,3) (2,2)*(6,4) (2,2)*(6,5) (2,2)*(6,6) 
(3,1)*(1,1) (3,1)*(2,1) (3,1)*(2,2) (3,1)*(3,1) (3,1)*(3,2) (3,1)*(3,3) (3,1)*(4,1) (3,1)*(4,2) (3,1)*(4,3) (3,1)*(4,4) (3,1)*(5,1) (3,1)*(5,2) (3,1)*(5,3) (3,1)*(5,4) (3,1)*(5,5) (3,1)*(6,1) (3,1)*(6,2) (3,1)*(6,3) (3,1)*(6,4) (3,1)*(6,5) (3,1)*(6,6) 
(3,2)*(1,1) (3,2)*(2,1) (3,2)*(2,2) (3,2)*(3,1) (3,2)*(3,2) (3,2)*(3,3) (3,2)*(4,1) (3,2)*(4,2) (3,2)*(4,3) (3,2)*(4,4) (3,2)*(5,1) (3,2)*(5,2) (3,2)*(5,3) (3,2)*(5,4) (3,2)*(5,5) (3,2)*(6,1) (3,2)*(6,2) (3,2)*(6,3) (3,2)*(6,4) (3,2)*(6,5) (3,2)*(6,6) 
(3,3)*(1,1) (3,3)*(2,1) (3,3)*(2,2) (3,3)*(3,1) (3,3)*(3,2) (3,3)*(3,3) (3,3)*(4,1) (3,3)*(4,2) (3,3)*(4,3) (3,3)*(4,4) (3,3)*(5,1) (3,3)*(5,2) (3,3)*(5,3) (3,3)*(5,4) (3,3)*(5,5) (3,3)*(6,1) (3,3)*(6,2) (3,3)*(6,3) (3,3)*(6,4) (3,3)*(6,5) (3,3)*(6,6) 
(4,1)*(1,1) (4,1)*(2,1) (4,1)*(2,2) (4,1)*(3,1) (4,1)*(3,2) (4,1)*(3,3) (4,1)*(4,1) (4,1)*(4,2) (4,1)*(4,3) (4,1)*(4,4) (4,1)*(5,1) (4,1)*(5,2) (4,1)*(5,3) (4,1)*(5,4) (4,1)*(5,5) (4,1)*(6,1) (4,1)*(6,2) (4,1)*(6,3) (4,1)*(6,4) (4,1)*(6,5) (4,1)*(6,6) 
(4,2)*(1,1) (4,2)*(2,1) (4,2)*(2,2) (4,2)*(3,1) (4,2)*(3,2) (4,2)*(3,3) (4,2)*(4,1) (4,2)*(4,2) (4,2)*(4,3) (4,2)*(4,4) (4,2)*(5,1) (4,2)*(5,2) (4,2)*(5,3) (4,2)*(5,4) (4,2)*(5,5) (4,2)*(6,1) (4,2)*(6,2) (4,2)*(6,3) (4,2)*(6,4) (4,2)*(6,5) (4,2)*(6,6) 
(4,3)*(1,1) (4,3)*(2,1) (4,3)*(2,2) (4,3)*(3,1) (4,3)*(3,2) (4,3)*(3,3) (4,3)*(4,1) (4,3)*(4,2) (4,3)*(4,3) (4,3)*(4,4) (4,3)*(5,1) (4,3)*(5,2) (4,3)*(5,3) (4,3)*(5,4) (4,3)*(5,5) (4,3)*(6,1) (4,3)*(6,2) (4,3)*(6,3) (4,3)*(6,4) (4,3)*(6,5) (4,3)*(6,6) 
(4,4)*(1,1) (4,4)*(2,1) (4,4)*(2,2) (4,4)*(3,1) (4,4)*(3,2) (4,4)*(3,3) (4,4)*(4,1) (4,4)*(4,2) (4,4)*(4,3) (4,4)*(4,4) (4,4)*(5,1) (4,4)*(5,2) (4,4)*(5,3) (4,4)*(5,4) (4,4)*(5,5) (4,4)*(6,1) (4,4)*(6,2) (4,4)*(6,3) (4,4)*(6,4) (4,4)*(6,5) (4,4)*(6,6) 
(5,1)*(1,1) (5,1)*(2,1) (5,1)*(2,2) (5,1)*(3,1) (5,1)*(3,2) (5,1)*(3,3) (5,1)*(4,1) (5,1)*(4,2) (5,1)*(4,3) (5,1)*(4,4) (5,1)*(5,1) (5,1)*(5,2) (5,1)*(5,3) (5,1)*(5,4) (5,1)*(5,5) (5,1)*(6,1) (5,1)*(6,2) (5,1)*(6,3) (5,1)*(6,4) (5,1)*(6,5) (5,1)*(6,6) 
(5,2)*(1,1) (5,2)*(2,1) (5,2)*(2,2) (5,2)*(3,1) (5,2)*(3,2) (5,2)*(3,3) (5,2)*(4,1) (5,2)*(4,2) (5,2)*(4,3) (5,2)*(4,4) (5,2)*(5,1) (5,2)*(5,2) (5,2)*(5,3) (5,2)*(5,4) (5,2)*(5,5) (5,2)*(6,1) (5,2)*(6,2) (5,2)*(6,3) (5,2)*(6,4) (5,2)*(6,5) (5,2)*(6,6) 
(5,3)*(1,1) (5,3)*(2,1) (5,3)*(2,2) (5,3)*(3,1) (5,3)*(3,2) (5,3)*(3,3) (5,3)*(4,1) (5,3)*(4,2) (5,3)*(4,3) (5,3)*(4,4) (5,3)*(5,1) (5,3)*(5,2) (5,3)*(5,3) (5,3)*(5,4) (5,3)*(5,5) (5,3)*(6,1) (5,3)*(6,2) (5,3)*(6,3) (5,3)*(6,4) (5,3)*(6,5) (5,3)*(6,6) 
(5,4)*(1,1) (5,4)*(2,1) (5,4)*(2,2) (5,4)*(3,1) (5,4)*(3,2) (5,4)*(3,3) (5,4)*(4,1) (5,4)*(4,2) (5,4)*(4,3) (5,4)*(4,4) (5,4)*(5,1) (5,4)*(5,2) (5,4)*(5,3) (5,4)*(5,4) (5,4)*(5,5) (5,4)*(6,1) (5,4)*(6,2) (5,4)*(6,3) (5,4)*(6,4) (5,4)*(6,5) (5,4)*(6,6) 
(5,5)*(1,1) (5,5)*(2,1) (5,5)*(2,2) (5,5)*(3,1) (5,5)*(3,2) (5,5)*(3,3) (5,5)*(4,1) (5,5)*(4,2) (5,5)*(4,3) (5,5)*(4,4) (5,5)*(5,1) (5,5)*(5,2) (5,5)*(5,3) (5,5)*(5,4) (5,5)*(5,5) (5,5)*(6,1) (5,5)*(6,2) (5,5)*(6,3) (5,5)*(6,4) (5,5)*(6,5) (5,5)*(6,6) 
(6,1)*(1,1) (6,1)*(2,1) (6,1)*(2,2) (6,1)*(3,1) (6,1)*(3,2) (6,1)*(3,3) (6,1)*(4,1) (6,1)*(4,2) (6,1)*(4,3) (6,1)*(4,4) (6,1)*(5,1) (6,1)*(5,2) (6,1)*(5,3) (6,1)*(5,4) (6,1)*(5,5) (6,1)*(6,1) (6,1)*(6,2) (6,1)*(6,3) (6,1)*(6,4) (6,1)*(6,5) (6,1)*(6,6) 
(6,2)*(1,1) (6,2)*(2,1) (6,2)*(2,2) (6,2)*(3,1) (6,2)*(3,2) (6,2)*(3,3) (6,2)*(4,1) (6,2)*(4,2) (6,2)*(4,3) (6,2)*(4,4) (6,2)*(5,1) (6,2)*(5,2) (6,2)*(5,3) (6,2)*(5,4) (6,2)*(5,5) (6,2)*(6,1) (6,2)*(6,2) (6,2)*(6,3) (6,2)*(6,4) (6,2)*(6,5) (6,2)*(6,6) 
(6,3)*(1,1) (6,3)*(2,1) (6,3)*(2,2) (6,3)*(3,1) (6,3)*(3,2) (6,3)*(3,3) (6,3)*(4,1) (6,3)*(4,2) (6,3)*(4,3) (6,3)*(4,4) (6,3)*(5,1) (6,3)*(5,2) (6,3)*(5,3) (6,3)*(5,4) (6,3)*(5,5) (6,3)*(6,1) (6,3)*(6,2) (6,3)*(6,3) (6,3)*(6,4) (6,3)*(6,5) (6,3)*(6,6) 
(6,4)*(1,1) (6,4)*(2,1) (6,4)*(2,2) (6,4)*(3,1) (6,4)*(3,2) (6,4)*(3,3) (6,4)*(4,1) (6,4)*(4,2) (6,4)*(4,3) (6,4)*(4,4) (6,4)*(5,1) (6,4)*(5,2) (6,4)*(5,3) (6,4)*(5,4) (6,4)*(5,5) (6,4)*(6,1) (6,4)*(6,2) (6,4)*(6,3) (6,4)*(6,4) (6,4)*(6,5) (6,4)*(6,6) 
(6,5)*(1,1) (6,5)*(2,1) (6,5)*(2,2) (6,5)*(3,1) (6,5)*(3,2) (6,5)*(3,3) (6,5)*(4,1) (6,5)*(4,2) (6,5)*(4,3) (6,5)*(4,4) (6,5)*(5,1) (6,5)*(5,2) (6,5)*(5,3) (6,5)*(5,4) (6,5)*(5,5) (6,5)*(6,1) (6,5)*(6,2) (6,5)*(6,3) (6,5)*(6,4) (6,5)*(6,5) (6,5)*(6,6) 
(6,6)*(1,1) (6,6)*(2,1) (6,6)*(2,2) (6,6)*(3,1) (6,6)*(3,2) (6,6)*(3,3) (6,6)*(4,1) (6,6)*(4,2) (6,6)*(4,3) (6,6)*(4,4) (6,6)*(5,1) (6,6)*(5,2) (6,6)*(5,3) (6,6)*(5,4) (6,6)*(5,5) (6,6)*(6,1) (6,6)*(6,2) (6,6)*(6,3) (6,6)*(6,4) (6,6)*(6,5) (6,6)*(6,6) 
2 2 1 5 1 1 5 1 1 1 5 1 1 1 1 5 1 1 1 1 1 
2 2 2 5 1 1 5 1 1 1 5 1 1 1 1 5 1 1 1 1 1 
2 2 2 2 2 1 5 5 1 1 5 5 1 1 1 5 5 1 1 1 1 
2 2 2 6 4 4 5 1 1 1 5 1 1 1 1 5 1 1 1 1 1 
2 2 2 2 2 2 5 5 1 1 5 5 1 1 1 5 5 1 1 1 1 
3 2 2 2 2 2 2 2 2 1 5 5 5 1 1 5 5 5 1 1 1 
2 2 2 6 4 4 6 4 4 4 5 1 1 1 1 5 1 1 1 1 1 
2 2 2 2 2 2 6 6 4 4 5 5 1 1 1 5 5 1 1 1 1 
3 2 2 2 2 2 2 2 2 2 5 5 5 1 1 5 5 5 1 1 1 
3 3 3 2 2 2 2 2 2 2 2 2 2 2 1 5 5 5 5 1 1 
2 2 2 6 4 4 6 4 4 4 6 4 4 4 4 5 1 1 1 1 1 
2 2 2 2 2 2 6 6 4 4 6 6 4 4 4 5 5 1 1 1 1 
3 2 2 2 2 2 2 2 2 2 6 6 6 4 4 5 5 5 1 1 1 
3 3 3 2 2 2 2 2 2 2 2 2 2 2 2 5 5 5 5 1 1 
3 3 3 3 3 3 2 2 2 2 2 2 2 2 2 2 2 2 2 2 1 
2 2 2 6 4 4 6 4 4 4 6 4 4 4 4 6 4 4 4 4 4 
2 2 2 2 2 2 6 6 4 4 6 6 4 4 4 6 6 4 4 4 4 
3 2 2 2 2 2 2 2 2 2 6 6 6 4 4 6 6 6 4 4 4 
3 3 3 2 2 2 2 2 2 2 2 2 2 2 2 6 6 6 6 4 4 
3 3 3 3 3 3 2 2 2 2 2 2 2 2 2 2 2 2 2 2 2 
3 3 3 3 3 3 3 3 3 3 2 2 2 2 2 2 2 2 2 2 2 


==> counting_code/readme.txt <==
This directory contains code as it ended up in my thesis directory. My apologies for the small number of comments, the numbers should hopefully match up with those given in the thesis.

